ECNN: A Low-complex, Adjustable CNN for Industrial Pump Monitoring Using Vibration Data

Industrial pumps are essential components in various sectors, such as manufacturing, energy production, and water treatment, where their failures can cause significant financial and safety risks. Anomaly detection can be used to reduce those risks and increase reliability. In this work, we propose a novel enhanced convolutional neural network (ECNN) to predict the failure of an industrial pump based on the vibration data captured by an acceleration sensor. The convolutional neural network (CNN) is designed with a focus on low complexity to enable its implementation on edge devices with limited computational resources. Therefore, a detailed design space exploration is performed to find a topology satisfying the trade-off between complexity and accuracy. Moreover, to allow for adaptation to unknown pumps, our algorithm features a pump-specific parameter that can be determined by a small set of normal data samples. Finally, we combine the ECNN with a threshold approach to further increase the performance and satisfy the application requirements. As a result, our combined approach significantly outperforms a traditional statistical approach and a classical CNN in terms of accuracy. To summarize, this work provides a novel, low-complex, CNN-based algorithm that is enhanced by classical methods to offer high accuracy for anomaly detection of industrial pumps.

==> data/nn_dse.txt <==
depth	kernel_size	max_channels	MAC	Accuracy	TP	FP	TN	FN	TPR	TNR	Precision	Recall	F1
2	3	5	30	0.78	322	65	458	155	0.675052411	0.875717017	0.832041344	0.675052411	0.74537037
2	3	10	60	0.765	337	65	428	170	0.66469428	0.868154158	0.838308458	0.66469428	0.741474147
2	3	15	90	0.773	347	71	426	156	0.689860835	0.857142857	0.830143541	0.689860835	0.753528773
2	3	20	120	0.759	376	77	383	164	0.696296296	0.832608696	0.830022075	0.696296296	0.757301108
2	3	25	150	0.788	352	72	436	140	0.715447154	0.858267717	0.830188679	0.715447154	0.768558952
2	7	5	70	0.791	344	62	447	147	0.700610998	0.878192534	0.84729064	0.700610998	0.767001115
2	7	10	140	0.796	368	73	428	131	0.73747495	0.854291417	0.83446712	0.73747495	0.782978723
2	7	15	210	0.763	348	96	415	141	0.711656442	0.812133072	0.783783784	0.711656442	0.745980707
2	7	20	280	0.808	347	64	461	128	0.730526316	0.878095238	0.844282238	0.730526316	0.783295711
2	7	25	350	0.801	366	69	435	130	0.737903226	0.863095238	0.84137931	0.737903226	0.786251343
2	11	5	110	0.815	406	83	409	102	0.799212598	0.831300813	0.830265849	0.799212598	0.81444333
2	11	10	220	0.806	385	65	421	129	0.749027237	0.866255144	0.855555556	0.749027237	0.798755187
2	11	15	330	0.8	417	86	383	114	0.785310734	0.81663113	0.829025845	0.785310734	0.806576402
2	11	20	440	0.785	368	73	417	142	0.721568627	0.851020408	0.83446712	0.721568627	0.773922187
2	11	25	550	0.787	371	73	416	140	0.726027397	0.850715746	0.835585586	0.726027397	0.776963351
2	15	5	150	0.785	364	80	421	135	0.729458918	0.840319361	0.81981982	0.729458918	0.772004242
2	15	10	300	0.806	381	58	425	136	0.736943907	0.879917184	0.867881549	0.736943907	0.79707113
2	15	15	450	0.831	418	63	413	106	0.797709924	0.867647059	0.869022869	0.797709924	0.831840796
2	15	20	600	0.82	369	47	451	133	0.735059761	0.90562249	0.887019231	0.735059761	0.803921569
2	15	25	750	0.808	385	57	423	135	0.740384615	0.88125	0.871040724	0.740384615	0.8004158
2	19	5	190	0.813	357	71	456	116	0.754756871	0.865275142	0.83411215	0.754756871	0.79245283
2	19	10	380	0.813	377	53	436	134	0.73776908	0.891615542	0.876744186	0.73776908	0.801275239
2	19	15	570	0.814	381	78	433	108	0.779141104	0.847358121	0.830065359	0.779141104	0.803797468
2	19	20	760	0.804	400	85	404	111	0.782778865	0.826175869	0.824742268	0.782778865	0.803212851
2	19	25	950	0.844	391	55	453	101	0.794715447	0.891732283	0.876681614	0.794715447	0.833688699
2	23	5	230	0.82	363	64	457	116	0.75782881	0.877159309	0.850117096	0.75782881	0.801324503
2	23	10	460	0.803	354	92	449	105	0.77124183	0.829944547	0.793721973	0.77124183	0.782320442
2	23	15	690	0.809	359	59	450	132	0.731160896	0.884086444	0.858851675	0.731160896	0.789878988
2	23	20	920	0.811	368	51	443	138	0.727272727	0.896761134	0.878281623	0.727272727	0.795675676
2	23	25	1150	0.811	349	54	462	135	0.72107438	0.895348837	0.866004963	0.72107438	0.78692221
4	3	5	180	0.847	464	89	383	64	0.878787879	0.811440678	0.839059675	0.878787879	0.858464385
4	3	10	660	0.877	393	35	484	88	0.817047817	0.93256262	0.918224299	0.817047817	0.864686469
4	3	15	1440	0.886	420	36	466	78	0.843373494	0.928286853	0.921052632	0.843373494	0.880503145
4	3	20	2520	0.891	423	58	468	51	0.892405063	0.88973384	0.879417879	0.892405063	0.885863874
4	3	25	3900	0.907	412	22	495	71	0.85300207	0.957446809	0.949308756	0.85300207	0.898582334
4	7	5	420	0.884	424	36	460	80	0.841269841	0.927419355	0.92173913	0.841269841	0.87966805
4	7	10	1540	0.907	439	18	468	75	0.854085603	0.962962963	0.960612691	0.854085603	0.904222451
4	7	15	3360	0.912	463	43	449	45	0.911417323	0.912601626	0.915019763	0.911417323	0.91321499
4	7	20	5880	0.939	455	18	484	43	0.913654618	0.964143426	0.961945032	0.913654618	0.937178167
4	7	25	9100	0.93	448	10	482	60	0.881889764	0.979674797	0.978165939	0.881889764	0.927536232
4	11	5	660	0.9	461	28	439	72	0.864915572	0.940042827	0.942740286	0.864915572	0.902152642
4	11	10	2420	0.917	418	21	499	62	0.870833333	0.959615385	0.952164009	0.870833333	0.90968444
4	11	15	5280	0.941	445	9	496	50	0.898989899	0.982178218	0.980176211	0.898989899	0.937829294
4	11	20	9240	0.935	428	23	507	42	0.910638298	0.956603774	0.949002217	0.910638298	0.929424539
4	11	25	14300	0.935	418	14	517	51	0.891257996	0.973634652	0.967592593	0.891257996	0.927857936
4	15	5	900	0.895	433	31	462	74	0.854043393	0.937119675	0.933189655	0.854043393	0.891864058
4	15	10	3300	0.937	449	16	488	47	0.905241935	0.968253968	0.965591398	0.905241935	0.934443288
4	15	15	7200	0.945	482	24	463	31	0.93957115	0.950718686	0.95256917	0.93957115	0.946025515
4	15	20	12600	0.934	416	12	518	54	0.885106383	0.977358491	0.971962617	0.885106383	0.926503341
4	15	25	19500	0.914	419	12	495	74	0.84989858	0.976331361	0.972157773	0.84989858	0.906926407
4	19	5	1140	0.911	433	21	478	68	0.864271457	0.957915832	0.953744493	0.864271457	0.906806283
4	19	10	4180	0.92	444	32	476	48	0.902439024	0.937007874	0.932773109	0.902439024	0.917355372
4	19	15	9120	0.93	431	17	499	53	0.890495868	0.967054264	0.962053571	0.890495868	0.924892704
4	19	20	15960	0.92	427	17	493	63	0.871428571	0.966666667	0.961711712	0.871428571	0.914346895
4	19	25	24700	0.931	429	14	502	55	0.886363636	0.972868217	0.968397291	0.886363636	0.925566343
4	23	5	1380	0.916	432	15	484	69	0.862275449	0.96993988	0.966442953	0.862275449	0.911392405
4	23	10	5060	0.928	443	16	485	56	0.887775551	0.968063872	0.965141612	0.887775551	0.924843424
4	23	15	11040	0.94	437	22	503	38	0.92	0.958095238	0.952069717	0.92	0.935760171
4	23	20	19320	0.917	432	14	485	69	0.862275449	0.971943888	0.968609865	0.862275449	0.912354805
4	23	25	29900	0.926	453	12	473	62	0.87961165	0.975257732	0.974193548	0.87961165	0.924489796
6	3	5	330	0.886	437	45	449	69	0.863636364	0.908906883	0.906639004	0.863636364	0.884615385
6	3	10	1260	0.913	424	15	489	72	0.85483871	0.970238095	0.965831435	0.85483871	0.906951872
6	3	15	2790	0.922	440	20	482	58	0.883534137	0.960159363	0.956521739	0.883534137	0.918580376
6	3	20	4920	0.944	477	11	467	45	0.913793103	0.976987448	0.977459016	0.913793103	0.944554455
6	3	25	7650	0.95	470	4	480	46	0.910852713	0.991735537	0.991561181	0.910852713	0.949494949
6	7	5	770	0.915	461	20	454	65	0.876425856	0.957805907	0.958419958	0.876425856	0.915590864
6	7	10	2940	0.953	451	21	502	26	0.945492662	0.959847036	0.955508475	0.945492662	0.950474183
6	7	15	6510	0.947	476	10	471	43	0.917148362	0.979209979	0.979423868	0.917148362	0.947263682
6	7	20	11480	0.93	458	37	472	33	0.932790224	0.927308448	0.925252525	0.932790224	0.929006085
6	7	25	17850	0.948	474	22	474	30	0.94047619	0.955645161	0.955645161	0.94047619	0.948
6	11	5	1210	0.924	437	22	487	54	0.890020367	0.956777996	0.952069717	0.890020367	0.92
6	11	10	4620	0.947	455	14	492	39	0.921052632	0.972332016	0.970149254	0.921052632	0.944963655
6	11	15	10230	0.964	486	12	478	24	0.952941176	0.975510204	0.975903614	0.952941176	0.964285714
6	11	20	18040	0.965	480	16	485	19	0.961923848	0.968063872	0.967741935	0.961923848	0.964824121
6	11	25	28050	0.957	469	8	488	35	0.930555556	0.983870968	0.983228512	0.930555556	0.956167176
6	15	5	1650	0.93	438	11	492	59	0.881287726	0.978131213	0.975501114	0.881287726	0.926004228
6	15	10	6300	0.956	515	13	441	31	0.943223443	0.971365639	0.975378788	0.943223443	0.959031657
6	15	15	13950	0.949	464	10	485	41	0.918811881	0.97979798	0.978902954	0.918811881	0.947906027
6	15	20	24600	0.952	479	16	473	32	0.937377691	0.967280164	0.967676768	0.937377691	0.952286282
6	15	25	38250	0.962	459	3	503	35	0.929149798	0.994071146	0.993506494	0.929149798	0.960251046
6	19	5	2090	0.939	452	20	487	41	0.9168357	0.960552268	0.957627119	0.9168357	0.936787565
6	19	10	7980	0.948	472	14	476	38	0.925490196	0.971428571	0.971193416	0.925490196	0.947791165
6	19	15	17670	0.96	487	10	473	30	0.941972921	0.979296066	0.979879276	0.941972921	0.960552268
6	19	20	31160	0.972	473	5	499	23	0.953629032	0.990079365	0.989539749	0.953629032	0.971252567
6	19	25	48450	0.963	490	3	473	34	0.935114504	0.993697479	0.993914807	0.935114504	0.963618486
6	23	5	2530	0.937	446	11	491	52	0.895582329	0.978087649	0.975929978	0.895582329	0.934031414
6	23	10	9660	0.954	450	9	504	37	0.924024641	0.98245614	0.980392157	0.924024641	0.951374207
6	23	15	21390	0.959	456	7	503	34	0.930612245	0.98627451	0.98488121	0.930612245	0.956977964
6	23	20	37720	0.953	489	9	464	38	0.927893738	0.980972516	0.981927711	0.927893738	0.954146341
6	23	25	58650	0.963	462	9	501	28	0.942857143	0.982352941	0.98089172	0.942857143	0.961498439
8	3	5	480	0.895	460	26	435	79	0.853432282	0.943600868	0.946502058	0.853432282	0.897560976
8	3	10	1860	0.935	473	24	462	41	0.920233463	0.950617284	0.951710262	0.920233463	0.935707221
8	3	15	4140	0.952	433	15	519	33	0.929184549	0.971910112	0.966517857	0.929184549	0.947483589
8	3	20	7320	0.944	479	11	465	45	0.914122137	0.976890756	0.97755102	0.914122137	0.944773176
8	3	25	11400	0.953	485	9	468	38	0.927342256	0.981132075	0.981781377	0.927342256	0.953785644
8	7	5	1120	0.938	458	22	480	40	0.919678715	0.956175299	0.954166667	0.919678715	0.936605317
8	7	10	4340	0.96	435	13	525	27	0.941558442	0.975836431	0.970982143	0.941558442	0.956043956
8	7	15	9660	0.965	483	8	482	27	0.947058824	0.983673469	0.983706721	0.947058824	0.965034965
8	7	20	17080	0.976	500	9	476	15	0.970873786	0.981443299	0.982318271	0.970873786	0.9765625
8	7	25	26600	0.979	488	7	491	14	0.972111554	0.985943775	0.985858586	0.972111554	0.97893681
8	11	5	1760	0.955	478	18	477	27	0.946534653	0.963636364	0.963709677	0.946534653	0.955044955
8	11	10	6820	0.965	467	9	498	26	0.947261663	0.982248521	0.981092437	0.947261663	0.963880289
8	11	15	15180	0.954	476	11	478	35	0.931506849	0.977505112	0.977412731	0.931506849	0.953907816
8	11	20	26840	0.963	467	6	496	31	0.937751004	0.988047809	0.987315011	0.937751004	0.961894954
8	11	25	41800	0.974	474	4	500	22	0.955645161	0.992063492	0.991631799	0.955645161	0.973305955
8	15	5	2400	0.957	487	13	470	30	0.941972921	0.973084886	0.974	0.941972921	0.957718781
8	15	10	9300	0.971	454	5	517	24	0.949790795	0.990421456	0.989106754	0.949790795	0.96905016
8	15	15	20700	0.969	493	11	476	20	0.961013645	0.977412731	0.978174603	0.961013645	0.969518191
8	15	20	36600	0.976	480	5	496	19	0.961923848	0.99001996	0.989690722	0.961923848	0.975609756
8	15	25	57000	0.98	499	1	481	19	0.963320463	0.997925311	0.998	0.963320463	0.980353635
8	19	5	3040	0.945	500	15	445	40	0.925925926	0.967391304	0.970873786	0.925925926	0.947867299
8	19	10	11780	0.957	452	6	505	37	0.924335378	0.988258317	0.986899563	0.924335378	0.954593453
8	19	15	26220	0.979	457	3	522	18	0.962105263	0.994285714	0.993478261	0.962105263	0.977540107
8	19	20	46360	0.972	463	5	509	23	0.952674897	0.990272374	0.989316239	0.952674897	0.970649895
8	19	25	72200	0.969	458	3	511	28	0.942386831	0.994163424	0.993492408	0.942386831	0.967265048
8	23	5	3680	0.939	468	23	471	38	0.924901186	0.953441296	0.953156823	0.924901186	0.938816449
8	23	10	14260	0.967	482	5	485	28	0.945098039	0.989795918	0.98973306	0.945098039	0.966900702
8	23	15	31740	0.976	480	10	496	14	0.971659919	0.980237154	0.979591837	0.971659919	0.975609756
8	23	20	56120	0.972	443	0	529	28	0.940552017	1	1	0.940552017	0.969365427
8	23	25	87400	0.955	465	2	490	43	0.915354331	0.995934959	0.995717345	0.915354331	0.953846154
10	3	5	630	0.917	439	38	478	45	0.907024793	0.926356589	0.92033543	0.907024793	0.913631634
10	3	10	2460	0.924	453	6	471	70	0.866156788	0.987421384	0.986928105	0.866156788	0.922606925
10	3	15	5490	0.93	470	28	460	42	0.91796875	0.942622951	0.9437751	0.91796875	0.930693069
10	3	20	9720	0.96	452	14	508	26	0.945606695	0.973180077	0.969957082	0.945606695	0.957627119
10	3	25	15150	0.972	490	9	482	19	0.962671906	0.981670061	0.981963928	0.962671906	0.972222222
10	7	5	1470	0.94	471	21	469	39	0.923529412	0.957142857	0.957317073	0.923529412	0.94011976
10	7	10	5740	0.961	465	13	496	26	0.947046843	0.974459725	0.972803347	0.947046843	0.959752322
10	7	15	12810	0.962	477	13	485	25	0.950199203	0.973895582	0.973469388	0.950199203	0.961693548
10	7	20	22680	0.96	441	9	519	31	0.934322034	0.982954545	0.98	0.934322034	0.956616052
10	7	25	35350	0.963	448	10	515	27	0.943157895	0.980952381	0.978165939	0.943157895	0.96034298
10	11	5	2310	0.957	482	11	475	32	0.937743191	0.977366255	0.977687627	0.937743191	0.957298908
10	11	10	9020	0.963	480	4	483	33	0.935672515	0.991786448	0.991735537	0.935672515	0.962888666
10	11	15	20130	0.978	496	5	482	17	0.966861598	0.98973306	0.99001996	0.966861598	0.978303748
10	11	20	35640	0.964	469	4	495	32	0.936127745	0.991983968	0.99154334	0.936127745	0.963039014
10	11	25	55550	0.974	510	8	464	18	0.965909091	0.983050847	0.984555985	0.965909091	0.975143403
10	15	5	3150	0.948	441	12	507	40	0.916839917	0.976878613	0.973509934	0.916839917	0.944325482
10	15	10	12300	0.979	481	6	498	15	0.969758065	0.988095238	0.987679671	0.969758065	0.978636826
10	15	15	27450	0.969	489	11	480	20	0.960707269	0.977596741	0.978	0.960707269	0.969276511
10	15	20	48600	0.973	481	2	492	25	0.950592885	0.995951417	0.995859213	0.950592885	0.972699697
10	15	25	75750	0.98	478	4	502	16	0.967611336	0.992094862	0.991701245	0.967611336	0.979508197
10	19	5	3990	0.952	486	9	466	39	0.925714286	0.981052632	0.981818182	0.925714286	0.952941176
10	19	10	15580	0.973	453	10	520	17	0.963829787	0.981132075	0.978401728	0.963829787	0.971061093
10	19	15	34770	0.983	472	4	511	13	0.973195876	0.99223301	0.991596639	0.973195876	0.982310094
10	19	20	61560	0.976	441	6	535	18	0.960784314	0.988909427	0.986577181	0.960784314	0.973509934
10	19	25	95950	0.966	492	4	474	30	0.942528736	0.991631799	0.991935484	0.942528736	0.966601179
10	23	5	4830	0.964	484	10	480	26	0.949019608	0.979591837	0.979757085	0.949019608	0.964143426
10	23	10	18860	0.953	453	12	500	35	0.928278689	0.9765625	0.974193548	0.928278689	0.950682057
10	23	15	42090	0.962	478	6	484	32	0.937254902	0.987755102	0.987603306	0.937254902	0.961770624
10	23	20	74520	0.978	535	1	443	21	0.962230216	0.997747748	0.998134328	0.962230216	0.97985348
10	23	25	116150	0.97	478	7	492	23	0.954091816	0.985971944	0.98556701	0.954091816	0.969574037


==> data/nn_dse_depth10.txt <==
depth	kernel_size	max_channels	MAC	Accuracy	TP	FP	TN	FN	TPR	TNR	Precision	Recall	F1
10	3	5	630	0.917	439	38	478	45	0.907024793	0.926356589	0.92033543	0.907024793	0.913631634
10	3	10	2460	0.924	453	6	471	70	0.866156788	0.987421384	0.986928105	0.866156788	0.922606925
10	3	15	5490	0.93	470	28	460	42	0.91796875	0.942622951	0.9437751	0.91796875	0.930693069
10	3	20	9720	0.96	452	14	508	26	0.945606695	0.973180077	0.969957082	0.945606695	0.957627119
10	3	25	15150	0.972	490	9	482	19	0.962671906	0.981670061	0.981963928	0.962671906	0.972222222
10	7	5	1470	0.94	471	21	469	39	0.923529412	0.957142857	0.957317073	0.923529412	0.94011976
10	7	10	5740	0.961	465	13	496	26	0.947046843	0.974459725	0.972803347	0.947046843	0.959752322
10	7	15	12810	0.962	477	13	485	25	0.950199203	0.973895582	0.973469388	0.950199203	0.961693548
10	7	20	22680	0.96	441	9	519	31	0.934322034	0.982954545	0.98	0.934322034	0.956616052
10	7	25	35350	0.963	448	10	515	27	0.943157895	0.980952381	0.978165939	0.943157895	0.96034298
10	11	5	2310	0.957	482	11	475	32	0.937743191	0.977366255	0.977687627	0.937743191	0.957298908
10	11	10	9020	0.963	480	4	483	33	0.935672515	0.991786448	0.991735537	0.935672515	0.962888666
10	11	15	20130	0.978	496	5	482	17	0.966861598	0.98973306	0.99001996	0.966861598	0.978303748
10	11	20	35640	0.964	469	4	495	32	0.936127745	0.991983968	0.99154334	0.936127745	0.963039014
10	11	25	55550	0.974	510	8	464	18	0.965909091	0.983050847	0.984555985	0.965909091	0.975143403
10	15	5	3150	0.948	441	12	507	40	0.916839917	0.976878613	0.973509934	0.916839917	0.944325482
10	15	10	12300	0.979	481	6	498	15	0.969758065	0.988095238	0.987679671	0.969758065	0.978636826
10	15	15	27450	0.969	489	11	480	20	0.960707269	0.977596741	0.978	0.960707269	0.969276511
10	15	20	48600	0.973	481	2	492	25	0.950592885	0.995951417	0.995859213	0.950592885	0.972699697
10	15	25	75750	0.98	478	4	502	16	0.967611336	0.992094862	0.991701245	0.967611336	0.979508197
10	19	5	3990	0.952	486	9	466	39	0.925714286	0.981052632	0.981818182	0.925714286	0.952941176
10	19	10	15580	0.973	453	10	520	17	0.963829787	0.981132075	0.978401728	0.963829787	0.971061093
10	19	15	34770	0.983	472	4	511	13	0.973195876	0.99223301	0.991596639	0.973195876	0.982310094
10	19	20	61560	0.976	441	6	535	18	0.960784314	0.988909427	0.986577181	0.960784314	0.973509934
10	19	25	95950	0.966	492	4	474	30	0.942528736	0.991631799	0.991935484	0.942528736	0.966601179
10	23	5	4830	0.964	484	10	480	26	0.949019608	0.979591837	0.979757085	0.949019608	0.964143426
10	23	10	18860	0.953	453	12	500	35	0.928278689	0.9765625	0.974193548	0.928278689	0.950682057
10	23	15	42090	0.962	478	6	484	32	0.937254902	0.987755102	0.987603306	0.937254902	0.961770624
10	23	20	74520	0.978	535	1	443	21	0.962230216	0.997747748	0.998134328	0.962230216	0.97985348
10	23	25	116150	0.97	478	7	492	23	0.954091816	0.985971944	0.98556701	0.954091816	0.969574037

==> data/nn_dse_depth2.txt <==
depth	kernel_size	max_channels	MAC	Accuracy	TP	FP	TN	FN	TPR	TNR	Precision	Recall	F1
2	3	5	30	0.78	322	65	458	155	0.675052411	0.875717017	0.832041344	0.675052411	0.74537037
2	3	10	60	0.765	337	65	428	170	0.66469428	0.868154158	0.838308458	0.66469428	0.741474147
2	3	15	90	0.773	347	71	426	156	0.689860835	0.857142857	0.830143541	0.689860835	0.753528773
2	3	20	120	0.759	376	77	383	164	0.696296296	0.832608696	0.830022075	0.696296296	0.757301108
2	3	25	150	0.788	352	72	436	140	0.715447154	0.858267717	0.830188679	0.715447154	0.768558952
2	7	5	70	0.791	344	62	447	147	0.700610998	0.878192534	0.84729064	0.700610998	0.767001115
2	7	10	140	0.796	368	73	428	131	0.73747495	0.854291417	0.83446712	0.73747495	0.782978723
2	7	15	210	0.763	348	96	415	141	0.711656442	0.812133072	0.783783784	0.711656442	0.745980707
2	7	20	280	0.808	347	64	461	128	0.730526316	0.878095238	0.844282238	0.730526316	0.783295711
2	7	25	350	0.801	366	69	435	130	0.737903226	0.863095238	0.84137931	0.737903226	0.786251343
2	11	5	110	0.815	406	83	409	102	0.799212598	0.831300813	0.830265849	0.799212598	0.81444333
2	11	10	220	0.806	385	65	421	129	0.749027237	0.866255144	0.855555556	0.749027237	0.798755187
2	11	15	330	0.8	417	86	383	114	0.785310734	0.81663113	0.829025845	0.785310734	0.806576402
2	11	20	440	0.785	368	73	417	142	0.721568627	0.851020408	0.83446712	0.721568627	0.773922187
2	11	25	550	0.787	371	73	416	140	0.726027397	0.850715746	0.835585586	0.726027397	0.776963351
2	15	5	150	0.785	364	80	421	135	0.729458918	0.840319361	0.81981982	0.729458918	0.772004242
2	15	10	300	0.806	381	58	425	136	0.736943907	0.879917184	0.867881549	0.736943907	0.79707113
2	15	15	450	0.831	418	63	413	106	0.797709924	0.867647059	0.869022869	0.797709924	0.831840796
2	15	20	600	0.82	369	47	451	133	0.735059761	0.90562249	0.887019231	0.735059761	0.803921569
2	15	25	750	0.808	385	57	423	135	0.740384615	0.88125	0.871040724	0.740384615	0.8004158
2	19	5	190	0.813	357	71	456	116	0.754756871	0.865275142	0.83411215	0.754756871	0.79245283
2	19	10	380	0.813	377	53	436	134	0.73776908	0.891615542	0.876744186	0.73776908	0.801275239
2	19	15	570	0.814	381	78	433	108	0.779141104	0.847358121	0.830065359	0.779141104	0.803797468
2	19	20	760	0.804	400	85	404	111	0.782778865	0.826175869	0.824742268	0.782778865	0.803212851
2	19	25	950	0.844	391	55	453	101	0.794715447	0.891732283	0.876681614	0.794715447	0.833688699
2	23	5	230	0.82	363	64	457	116	0.75782881	0.877159309	0.850117096	0.75782881	0.801324503
2	23	10	460	0.803	354	92	449	105	0.77124183	0.829944547	0.793721973	0.77124183	0.782320442
2	23	15	690	0.809	359	59	450	132	0.731160896	0.884086444	0.858851675	0.731160896	0.789878988
2	23	20	920	0.811	368	51	443	138	0.727272727	0.896761134	0.878281623	0.727272727	0.795675676
2	23	25	1150	0.811	349	54	462	135	0.72107438	0.895348837	0.866004963	0.72107438	0.78692221

==> data/nn_dse_depth4.txt <==
depth	kernel_size	max_channels	MAC	Accuracy	TP	FP	TN	FN	TPR	TNR	Precision	Recall	F1
4	3	5	180	0.847	464	89	383	64	0.878787879	0.811440678	0.839059675	0.878787879	0.858464385
4	3	10	660	0.877	393	35	484	88	0.817047817	0.93256262	0.918224299	0.817047817	0.864686469
4	3	15	1440	0.886	420	36	466	78	0.843373494	0.928286853	0.921052632	0.843373494	0.880503145
4	3	20	2520	0.891	423	58	468	51	0.892405063	0.88973384	0.879417879	0.892405063	0.885863874
4	3	25	3900	0.907	412	22	495	71	0.85300207	0.957446809	0.949308756	0.85300207	0.898582334
4	7	5	420	0.884	424	36	460	80	0.841269841	0.927419355	0.92173913	0.841269841	0.87966805
4	7	10	1540	0.907	439	18	468	75	0.854085603	0.962962963	0.960612691	0.854085603	0.904222451
4	7	15	3360	0.912	463	43	449	45	0.911417323	0.912601626	0.915019763	0.911417323	0.91321499
4	7	20	5880	0.939	455	18	484	43	0.913654618	0.964143426	0.961945032	0.913654618	0.937178167
4	7	25	9100	0.93	448	10	482	60	0.881889764	0.979674797	0.978165939	0.881889764	0.927536232
4	11	5	660	0.9	461	28	439	72	0.864915572	0.940042827	0.942740286	0.864915572	0.902152642
4	11	10	2420	0.917	418	21	499	62	0.870833333	0.959615385	0.952164009	0.870833333	0.90968444
4	11	15	5280	0.941	445	9	496	50	0.898989899	0.982178218	0.980176211	0.898989899	0.937829294
4	11	20	9240	0.935	428	23	507	42	0.910638298	0.956603774	0.949002217	0.910638298	0.929424539
4	11	25	14300	0.935	418	14	517	51	0.891257996	0.973634652	0.967592593	0.891257996	0.927857936
4	15	5	900	0.895	433	31	462	74	0.854043393	0.937119675	0.933189655	0.854043393	0.891864058
4	15	10	3300	0.937	449	16	488	47	0.905241935	0.968253968	0.965591398	0.905241935	0.934443288
4	15	15	7200	0.945	482	24	463	31	0.93957115	0.950718686	0.95256917	0.93957115	0.946025515
4	15	20	12600	0.934	416	12	518	54	0.885106383	0.977358491	0.971962617	0.885106383	0.926503341
4	15	25	19500	0.914	419	12	495	74	0.84989858	0.976331361	0.972157773	0.84989858	0.906926407
4	19	5	1140	0.911	433	21	478	68	0.864271457	0.957915832	0.953744493	0.864271457	0.906806283
4	19	10	4180	0.92	444	32	476	48	0.902439024	0.937007874	0.932773109	0.902439024	0.917355372
4	19	15	9120	0.93	431	17	499	53	0.890495868	0.967054264	0.962053571	0.890495868	0.924892704
4	19	20	15960	0.92	427	17	493	63	0.871428571	0.966666667	0.961711712	0.871428571	0.914346895
4	19	25	24700	0.931	429	14	502	55	0.886363636	0.972868217	0.968397291	0.886363636	0.925566343
4	23	5	1380	0.916	432	15	484	69	0.862275449	0.96993988	0.966442953	0.862275449	0.911392405
4	23	10	5060	0.928	443	16	485	56	0.887775551	0.968063872	0.965141612	0.887775551	0.924843424
4	23	15	11040	0.94	437	22	503	38	0.92	0.958095238	0.952069717	0.92	0.935760171
4	23	20	19320	0.917	432	14	485	69	0.862275449	0.971943888	0.968609865	0.862275449	0.912354805
4	23	25	29900	0.926	453	12	473	62	0.87961165	0.975257732	0.974193548	0.87961165	0.924489796

==> data/nn_dse_depth6.txt <==
depth	kernel_size	max_channels	MAC	Accuracy	TP	FP	TN	FN	TPR	TNR	Precision	Recall	F1
6	3	5	330	0.886	437	45	449	69	0.863636364	0.908906883	0.906639004	0.863636364	0.884615385
6	3	10	1260	0.913	424	15	489	72	0.85483871	0.970238095	0.965831435	0.85483871	0.906951872
6	3	15	2790	0.922	440	20	482	58	0.883534137	0.960159363	0.956521739	0.883534137	0.918580376
6	3	20	4920	0.944	477	11	467	45	0.913793103	0.976987448	0.977459016	0.913793103	0.944554455
6	3	25	7650	0.95	470	4	480	46	0.910852713	0.991735537	0.991561181	0.910852713	0.949494949
6	7	5	770	0.915	461	20	454	65	0.876425856	0.957805907	0.958419958	0.876425856	0.915590864
6	7	10	2940	0.953	451	21	502	26	0.945492662	0.959847036	0.955508475	0.945492662	0.950474183
6	7	15	6510	0.947	476	10	471	43	0.917148362	0.979209979	0.979423868	0.917148362	0.947263682
6	7	20	11480	0.93	458	37	472	33	0.932790224	0.927308448	0.925252525	0.932790224	0.929006085
6	7	25	17850	0.948	474	22	474	30	0.94047619	0.955645161	0.955645161	0.94047619	0.948
6	11	5	1210	0.924	437	22	487	54	0.890020367	0.956777996	0.952069717	0.890020367	0.92
6	11	10	4620	0.947	455	14	492	39	0.921052632	0.972332016	0.970149254	0.921052632	0.944963655
6	11	15	10230	0.964	486	12	478	24	0.952941176	0.975510204	0.975903614	0.952941176	0.964285714
6	11	20	18040	0.965	480	16	485	19	0.961923848	0.968063872	0.967741935	0.961923848	0.964824121
6	11	25	28050	0.957	469	8	488	35	0.930555556	0.983870968	0.983228512	0.930555556	0.956167176
6	15	5	1650	0.93	438	11	492	59	0.881287726	0.978131213	0.975501114	0.881287726	0.926004228
6	15	10	6300	0.956	515	13	441	31	0.943223443	0.971365639	0.975378788	0.943223443	0.959031657
6	15	15	13950	0.949	464	10	485	41	0.918811881	0.97979798	0.978902954	0.918811881	0.947906027
6	15	20	24600	0.952	479	16	473	32	0.937377691	0.967280164	0.967676768	0.937377691	0.952286282
6	15	25	38250	0.962	459	3	503	35	0.929149798	0.994071146	0.993506494	0.929149798	0.960251046
6	19	5	2090	0.939	452	20	487	41	0.9168357	0.960552268	0.957627119	0.9168357	0.936787565
6	19	10	7980	0.948	472	14	476	38	0.925490196	0.971428571	0.971193416	0.925490196	0.947791165
6	19	15	17670	0.96	487	10	473	30	0.941972921	0.979296066	0.979879276	0.941972921	0.960552268
6	19	20	31160	0.972	473	5	499	23	0.953629032	0.990079365	0.989539749	0.953629032	0.971252567
6	19	25	48450	0.963	490	3	473	34	0.935114504	0.993697479	0.993914807	0.935114504	0.963618486
6	23	5	2530	0.937	446	11	491	52	0.895582329	0.978087649	0.975929978	0.895582329	0.934031414
6	23	10	9660	0.954	450	9	504	37	0.924024641	0.98245614	0.980392157	0.924024641	0.951374207
6	23	15	21390	0.959	456	7	503	34	0.930612245	0.98627451	0.98488121	0.930612245	0.956977964
6	23	20	37720	0.953	489	9	464	38	0.927893738	0.980972516	0.981927711	0.927893738	0.954146341
6	23	25	58650	0.963	462	9	501	28	0.942857143	0.982352941	0.98089172	0.942857143	0.961498439

==> data/nn_dse_depth8.txt <==
depth	kernel_size	max_channels	MAC	Accuracy	TP	FP	TN	FN	TPR	TNR	Precision	Recall	F1
8	3	5	480	0.895	460	26	435	79	0.853432282	0.943600868	0.946502058	0.853432282	0.897560976
8	3	10	1860	0.935	473	24	462	41	0.920233463	0.950617284	0.951710262	0.920233463	0.935707221
8	3	15	4140	0.952	433	15	519	33	0.929184549	0.971910112	0.966517857	0.929184549	0.947483589
8	3	20	7320	0.944	479	11	465	45	0.914122137	0.976890756	0.97755102	0.914122137	0.944773176
8	3	25	11400	0.953	485	9	468	38	0.927342256	0.981132075	0.981781377	0.927342256	0.953785644
8	7	5	1120	0.938	458	22	480	40	0.919678715	0.956175299	0.954166667	0.919678715	0.936605317
8	7	10	4340	0.96	435	13	525	27	0.941558442	0.975836431	0.970982143	0.941558442	0.956043956
8	7	15	9660	0.965	483	8	482	27	0.947058824	0.983673469	0.983706721	0.947058824	0.965034965
8	7	20	17080	0.976	500	9	476	15	0.970873786	0.981443299	0.982318271	0.970873786	0.9765625
8	7	25	26600	0.979	488	7	491	14	0.972111554	0.985943775	0.985858586	0.972111554	0.97893681
8	11	5	1760	0.955	478	18	477	27	0.946534653	0.963636364	0.963709677	0.946534653	0.955044955
8	11	10	6820	0.965	467	9	498	26	0.947261663	0.982248521	0.981092437	0.947261663	0.963880289
8	11	15	15180	0.954	476	11	478	35	0.931506849	0.977505112	0.977412731	0.931506849	0.953907816
8	11	20	26840	0.963	467	6	496	31	0.937751004	0.988047809	0.987315011	0.937751004	0.961894954
8	11	25	41800	0.974	474	4	500	22	0.955645161	0.992063492	0.991631799	0.955645161	0.973305955
8	15	5	2400	0.957	487	13	470	30	0.941972921	0.973084886	0.974	0.941972921	0.957718781
8	15	10	9300	0.971	454	5	517	24	0.949790795	0.990421456	0.989106754	0.949790795	0.96905016
8	15	15	20700	0.969	493	11	476	20	0.961013645	0.977412731	0.978174603	0.961013645	0.969518191
8	15	20	36600	0.976	480	5	496	19	0.961923848	0.99001996	0.989690722	0.961923848	0.975609756
8	15	25	57000	0.98	499	1	481	19	0.963320463	0.997925311	0.998	0.963320463	0.980353635
8	19	5	3040	0.945	500	15	445	40	0.925925926	0.967391304	0.970873786	0.925925926	0.947867299
8	19	10	11780	0.957	452	6	505	37	0.924335378	0.988258317	0.986899563	0.924335378	0.954593453
8	19	15	26220	0.979	457	3	522	18	0.962105263	0.994285714	0.993478261	0.962105263	0.977540107
8	19	20	46360	0.972	463	5	509	23	0.952674897	0.990272374	0.989316239	0.952674897	0.970649895
8	19	25	72200	0.969	458	3	511	28	0.942386831	0.994163424	0.993492408	0.942386831	0.967265048
8	23	5	3680	0.939	468	23	471	38	0.924901186	0.953441296	0.953156823	0.924901186	0.938816449
8	23	10	14260	0.967	482	5	485	28	0.945098039	0.989795918	0.98973306	0.945098039	0.966900702
8	23	15	31740	0.976	480	10	496	14	0.971659919	0.980237154	0.979591837	0.971659919	0.975609756
8	23	20	56120	0.972	443	0	529	28	0.940552017	1	1	0.940552017	0.969365427
8	23	25	87400	0.955	465	2	490	43	0.915354331	0.995934959	0.995717345	0.915354331	0.953846154

==> data/nn_dse_selected_models.txt <==
depth	kernel_size	max_channels	MAC	Accuracy	TP	FP	TN	FN	TPR	TNR	Precision	Recall	F1
2	3	5	30	0.78	322	65	458	155	0.675052411	0.875717017	0.832041344	0.675052411	0.74537037
4	11	5	660	0.9	461	28	439	72	0.864915572	0.940042827	0.942740286	0.864915572	0.902152642
6	23	5	2530	0.937	446	11	491	52	0.895582329	0.978087649	0.975929978	0.895582329	0.934031414
10	23	10	18860	0.953	453	12	500	35	0.928278689	0.9765625	0.974193548	0.928278689	0.950682057
10	23	15	42090	0.962	478	6	484	32	0.937254902	0.987755102	0.987603306	0.937254902	0.961770624
10	23	20	74520	0.978	535	1	443	21	0.962230216	0.997747748	0.998134328	0.962230216	0.97985348
10	23	25	116150	0.97	478	7	492	23	0.954091816	0.985971944	0.98556701	0.954091816	0.969574037

